A Bayesian Approach to Clustering via the Proper Bayesian Bootstrap: the Bayesian Bagged Clustering (BBC) algorithm

The paper presents a novel approach for unsupervised techniques in the field of clustering. A new method is proposed to enhance existing literature models using the proper Bayesian bootstrap to improve results in terms of robustness and interpretability. Our approach is organized in two steps: k-means clustering is used for prior elicitation, then proper Bayesian bootstrap is applied as resampling method in an ensemble clustering approach. Results are analyzed introducing measures of uncertainty based on Shannon entropy. The proposal provides clear indication on the optimal number of clusters, as well as a better representation of the clustered data. Empirical results are provided on simulated data showing the methodological and empirical advances obtained.

==> biblio_temp.txt <==
@article{galvani2021bayesian,
  title={A Bayesian nonparametric learning approach to ensemble models using the proper Bayesian bootstrap},
  author={Galvani, Marta and Bardelli, Chiara and Figini, Silvia and Muliere, Pietro},
  journal={Algorithms},
  volume={14},
  number={1},
  pages={11},
  year={2021},
  publisher={MDPI}
}

@article{forgy1965cluster,
  title={Cluster analysis of multivariate data: efficiency versus interpretability of classifications},
  author={Forgy, Edward W},
  journal={biometrics},
  volume={21},
  pages={768--769},
  year={1965}
}

@article{jain1999data,
  title={Data clustering: a review},
  author={Jain, Anil K and Murty, M Narasimha and Flynn, Patrick J},
  journal={ACM computing surveys (CSUR)},
  volume={31},
  number={3},
  pages={264--323},
  year={1999},
  publisher={Acm New York, NY, USA}
}

@incollection{efron1992bootstrap,
  title={Bootstrap methods: another look at the jackknife},
  author={Efron, Bradley},
  booktitle={Breakthroughs in statistics: Methodology and distribution},
  pages={569--593},
  year={1992},
  publisher={Springer}
}

@article{rubin1981bayesian,
  title={The bayesian bootstrap},
  author={Rubin, Donald B},
  journal={The annals of statistics},
  pages={130--134},
  year={1981},
  publisher={JSTOR}
}

@article{ferguson1973bayesian,
  title={A Bayesian analysis of some nonparametric problems},
  author={Ferguson, Thomas S},
  journal={The annals of statistics},
  pages={209--230},
  year={1973},
  publisher={JSTOR}
}

@article{dudoit2003bagging,
  title={Bagging to improve the accuracy of a clustering procedure},
  author={Dudoit, Sandrine and Fridlyand, Jane},
  journal={Bioinformatics},
  volume={19},
  number={9},
  pages={1090--1099},
  year={2003},
  publisher={Oxford University Press}
}

@article{EfronBootstrap,
author = {B. Efron},
title = {{Bootstrap Methods: Another Look at the Jackknife}},
volume = {7},
journal = {The Annals of Statistics},
number = {1},
publisher = {Institute of Mathematical Statistics},
pages = {1 -- 26},
keywords = {bootstrap, discriminant analysis, error rate estimation, jackknife, Nonlinear regression, nonparametric variance estimation, Resampling, subsample values},
year = {1979},
doi = {10.1214/aos/1176344552},
URL = {https://doi.org/10.1214/aos/1176344552}
}


@article{muliere1996bayesian,
  title={Bayesian nonparametric predictive inference and bootstrap techniques},
  author={Muliere, Pietro and Secchi, Piercesare},
  journal={Annals of the institute of statistical mathematics},
  volume={48},
  pages={663--673},
  year={1996},
  publisher={Springer}
}


@article{ballante2023extension,
  title={AN EXTENSION OF GENERALIZED BAYESIAN ENSEMBLE TREE MODELS TO SURVIVAL ANALYSIS},
  author={Ballante, Elena},
  journal={Far East Journal of Theoretical Statistics},
  volume={67},
  number={2},
  pages={137--146},
  year={2023}
}

